Differentiable-by-design Nonlinear Optimization for Model Predictive Control

Nonlinear optimization-based control policies, such as those arising in nonlinear Model Predictive Control, have seen remarkable success in recent years. These policies require solving computationally demanding nonlinear optimization programs online at each time-step. The resulting solution map, viewed as a function of the measured state of the system and design parameters, may not be differentiable, which poses significant challenges if the control policy is embedded in a gradient-based policy optimization scheme. We propose a principled way to regularize the nonlinear optimization problem around the nominal solution, obtaining a surrogate derivative even if the solution map of the original problem is not differentiable. The surrogate problem is differentiable by design and its solution coincides with the solution of the unregularized problem. We demonstrate the effectiveness of our approach in a free-final-time optimal control problem and a receding-horizon nonlinear MPC example.

==> Figures/Data/dubins_errors.dat <==
method rho err_prox err_warm
proxFD nan 0.000e+00 1.046e-02
warmFD nan 1.046e-02 0.000e+00
projected 1.0e-08 4.349e-07 1.046e-02
projected 1.0e-06 4.349e-07 1.046e-02
projected 1.0e-04 4.349e-07 1.046e-02
projected 1.0e-02 4.349e-07 1.046e-02
projected 1.0e+00 4.349e-07 1.046e-02
lstsq nan 2.716e-04 1.073e-02
uniform 1.0e-08 9.059e-05 1.037e-02
uniform 1.0e-06 1.048e-03 1.042e-02
uniform 1.0e-04 1.484e-01 1.488e-01
uniform 1.0e-02 1.210e+00 1.210e+00
uniform 1.0e+00 9.117e-01 9.118e-01


==> Figures/Data/dubins_scaling.dat <==
c proj_ds0 proj_err_prox proj_err_warm ls_ds0 ls_err_prox ls_err_warm
1.000000e-02 9.157177e-13 4.349729e-07 1.045890e-02 1.400825e+01 5.940082e-01 6.044291e-01
1.000000e-01 1.504771e-12 4.349730e-07 1.045890e-02 6.180775e-01 2.620948e-02 3.666280e-02
1.000000e+00 1.379176e-13 4.349729e-07 1.045890e-02 6.399129e-03 2.717843e-04 1.073010e-02
1.000000e+01 -2.473935e-13 4.349729e-07 1.045890e-02 6.401390e-05 3.149232e-06 1.046161e-02
1.000000e+02 9.195899e-12 4.349733e-07 1.045890e-02 6.401420e-07 4.621043e-07 1.045893e-02


==> Figures/Data/dubins_taylor.dat <==
dm nominal_vs_nlp nominal_vs_prox projected_vs_nlp projected_vs_prox LS_c0.1_vs_nlp LS_c0.1_vs_prox uniform_1e-5_vs_nlp uniform_1e-5_vs_prox FD_unregularized_vs_nlp FD_unregularized_vs_prox nominal_vs_nlp_states nominal_vs_prox_states projected_vs_nlp_states projected_vs_prox_states LS_c0.1_vs_nlp_states LS_c0.1_vs_prox_states uniform_1e-5_vs_nlp_states uniform_1e-5_vs_prox_states FD_unregularized_vs_nlp_states FD_unregularized_vs_prox_states nominal_gap projected_gap LS_c0.1_gap uniform_1e-5_gap FD_unregularized_gap
1.000000000000000056e-01 2.947273557371792752e+00 2.947088946514705654e+00 2.355626678078916569e+00 2.355424906356792025e+00 2.355593987312380122e+00 2.355424906360533033e+00 2.356114106359743499e+00 2.355910918946287680e+00 2.356021285398226972e+00 2.355424910606112920e+00 6.569257775134909050e-01 6.569245812577270138e-01 3.783453291748829772e-02 3.782700209119918555e-02 3.783453315022904107e-02 3.782700232384847427e-02 2.874533748585060208e-02 2.873537905893896668e-02 3.783453789973434400e-02 3.782700298155369789e-02 1.287858708565181587e-13 1.652011860642232932e-13 1.652011860642232932e-13 1.656452752740733558e-13 1.652011860642232932e-13
2.999999999999999889e-02 2.149478145837445009e+00 2.149233965445996652e+00 2.060261225700371401e+00 2.060006470707980597e+00 2.060053212215589902e+00 2.060006469520590411e+00 2.060259996063310783e+00 2.060004386912890784e+00 2.060390874934846739e+00 2.060006469017133135e+00 2.040031153583177492e-01 2.040031216937802649e-01 2.944676238381489265e-03 2.944672817345810999e-03 2.944676278622761819e-03 2.944672853396018523e-03 6.986917172762803453e-04 6.986685300070888350e-04 2.944677075507156662e-03 2.944672728994523776e-03 0.000000000000000000e+00 4.440892098500626162e-16 0.000000000000000000e+00 4.440892098500626162e-16 -1.018785056317028648e-11
1.000000000000000021e-02 2.374910960305055274e-01 2.354890558065385886e-01 3.220803708851811137e-02 6.876019663238307732e-04 2.607046064087875994e-02 6.876016383800254150e-04 3.226534306622812209e-02 1.896249769028660872e-03 3.465907157737321831e-02 6.876012634669900108e-04 6.854830504797834734e-02 6.854831109829742641e-02 4.215871326823748128e-04 4.215835663879772145e-04 4.215871469110965834e-04 4.215834545830263918e-04 6.845114395937237873e-04 6.845062519868995356e-04 4.215874256874651638e-04 4.215835776875859241e-04 0.000000000000000000e+00 4.440892098500626162e-16 -1.018696238475058635e-11 4.440892098500626162e-16 4.440892098500626162e-16
3.000000000000000062e-03 7.686375294042506467e-02 7.071732007111442009e-02 3.091434500235785282e-02 6.911431978511185922e-05 2.914598569126021846e-02 6.769678215334772855e-05 3.091142268531000756e-02 7.063391542155040290e-04 3.162042770772066635e-02 6.974476655353649564e-05 2.065200964668986380e-02 2.065201558196514547e-02 3.814416429357888325e-05 3.813985838329416101e-05 3.814417068650584255e-05 3.813986226767172183e-05 2.902486290489005917e-04 2.902460280725047419e-04 3.814429163149564455e-05 3.813986167892230179e-05 -4.440892098500626162e-16 4.440892098500626162e-16 4.440892098500626162e-16 4.440892098500626162e-16 4.440892098500626162e-16
1.000000000000000021e-03 3.834099698508682680e-02 2.357921212044232495e-02 2.999109819249308820e-02 6.964928505260196208e-06 2.941923506706957403e-02 6.962739054845878289e-06 2.998987640824907555e-02 2.484949964322399245e-04 3.021943100173905480e-02 6.965743266400108823e-06 6.892390721698191634e-03 6.892396678443895100e-03 4.255516390266927729e-06 4.244072518424007112e-06 4.255524542280307386e-06 4.244073866033812298e-06 1.050073403033749902e-04 1.050050539886092799e-04 4.255675016867010829e-06 4.244073548319063677e-06 0.000000000000000000e+00 4.440892098500626162e-16 4.440892098500626162e-16 0.000000000000000000e+00 4.440892098500626162e-16
2.999999999999999737e-04 3.108100620719861026e-02 7.074476269308028684e-03 3.018703633503579814e-02 1.048749265339580695e-06 3.001435540588548792e-02 1.044426480429233978e-06 3.018653049101000657e-02 7.595194331804579245e-05 3.025598370344217275e-02 1.050466633864103332e-06 2.068595936469684246e-03 2.068601888236765596e-03 4.682525815136963853e-07 3.821659353333226698e-07 4.682716010126060020e-07 3.821663409783766801e-07 3.237544727238629067e-05 3.237253023246264690e-05 4.686247376549831038e-07 3.821662431296637146e-07 0.000000000000000000e+00 -4.440892098500626162e-16 -4.440892098500626162e-16 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000048e-04 3.035668930417942737e-02 2.358226803986803941e-03 3.023965273006682178e-02 8.461766887404525655e-07 3.018199198397049018e-02 8.443960471318988832e-07 3.023947400865738613e-02 2.546316557365600240e-05 3.026267524476040222e-02 8.468872939703479833e-07 6.896121859215807942e-04 6.896181035162464879e-04 2.702898115941590657e-07 4.246932464959939286e-08 2.703006459467637601e-07 4.246946254496298857e-08 1.087897055434863544e-05 1.087391933064115715e-05 2.705020251183172485e-07 4.246943125326127270e-08 0.000000000000000000e+00 0.000000000000000000e+00 -4.440892098500626162e-16 0.000000000000000000e+00 0.000000000000000000e+00


==> Figures/Data/dubins_theta3.dat <==
method c err_prox cos_prox err_warm cos_warm
warmFD nan 1.126073e-02 0.9999366041 0.000000e+00 1.0000000000
projected 1.0e-02 3.421063e-07 1.0000000000 1.126035e-02 0.9999366002
lstsq 1.0e-02 7.274859e-01 0.8086540075 7.386882e-01 0.8019855886
projected 1.0e-01 3.421064e-07 1.0000000000 1.126035e-02 0.9999366002
lstsq 1.0e-01 3.209874e-02 0.9994852332 4.334799e-02 0.9990610020
projected 1.0e+00 3.421063e-07 1.0000000000 1.126035e-02 0.9999366002
lstsq 1.0e+00 3.326629e-04 0.9999999447 1.159232e-02 0.9999328068
projected 1.0e+01 3.421063e-07 1.0000000000 1.126035e-02 0.9999366002
lstsq 1.0e+01 3.663896e-06 1.0000000000 1.126367e-02 0.9999365628
projected 1.0e+02 3.421067e-07 1.0000000000 1.126035e-02 0.9999366002
lstsq 1.0e+02 3.750943e-07 1.0000000000 1.126039e-02 0.9999365998


==> Figures/Data/dubins_times.dat <==
method n_theta mean var std median
ours 1 2.009816e-02 1.842457e-06 1.357371e-03 2.002243e-02
fd 1 2.834079e-01 4.217688e-05 6.494373e-03 2.817588e-01
ours 3 1.824705e-02 2.653102e-07 5.150827e-04 1.817443e-02
fd 3 8.387155e-01 2.948367e-04 1.717081e-02 8.424898e-01


==> Figures/Data/fig3_sensitivity.dat <==
% Over-actuated MPC example, m = 2, T = 200, rho_1 = rho_2 = 0.0001, FD step = 1e-06
% Generated by 2_nlp_mpc.py
% fd = finite differences (m actuators), proj = projected method, ref = m = 1 reference
t x1 x2 dx1_fd dx2_fd dx1_proj dx2_proj dx1_ref dx2_ref
0.0000000000e+00 3.0000000000e+00 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.0000000000e+00 3.0000000000e+00 -1.8984221579e-01 0.0000000000e+00 5.5511151231e-11 0.0000000000e+00 5.8963944838e-13 0.0000000000e+00 1.9631518633e-13
2.0000000000e+00 2.9240631137e+00 -1.8503687355e-01 2.2204460493e-10 0.0000000000e+00 2.3585577935e-13 6.3252181270e-13 7.8526074532e-14 2.1105339698e-13
3.0000000000e+00 2.8500483643e+00 -1.8035316553e-01 2.2204460493e-10 -2.7755575616e-11 4.8886450443e-13 6.8017813604e-13 1.6294743332e-13 2.2717938641e-13
4.0000000000e+00 2.7779070981e+00 -1.7578801292e-01 2.2204460493e-10 -1.3877787808e-11 7.6093575885e-13 7.3138717305e-13 2.5381918789e-13 2.4544255517e-13
5.0000000000e+00 2.7075918929e+00 -1.7133841481e-01 0.0000000000e+00 -4.1633363423e-11 1.0534906281e-12 7.8748119137e-13 3.5199620996e-13 2.6093016636e-13
6.0000000000e+00 2.6390565270e+00 -1.6700144623e-01 -2.2204460493e-10 0.0000000000e+00 1.3684831046e-12 8.4987572535e-13 4.5636827650e-13 2.8038682487e-13
7.0000000000e+00 2.5722559485e+00 -1.6277425629e-01 -2.2204460493e-10 4.1633363423e-11 1.7084333948e-12 9.2084673220e-13 5.6852300645e-13 3.0142555119e-13
8.0000000000e+00 2.5071462460e+00 -1.5865406622e-01 -2.2204460493e-10 1.3877787808e-11 2.0767720876e-12 9.7527541598e-13 6.8909322692e-13 3.2404634531e-13
9.0000000000e+00 2.4436846195e+00 -1.5463816762e-01 -2.2204460493e-10 8.3266726847e-11 2.4668822540e-12 1.0497991365e-12 8.1871176505e-13 3.4849900743e-13
1.0000000000e+01 2.3818293524e+00 -1.5072392064e-01 -2.2204460493e-10 1.3877787808e-11 2.8868019086e-12 1.1305678616e-12 9.5811136802e-13 3.7486680426e-13
1.1000000000e+01 2.3215397842e+00 -1.4690875223e-01 -2.2204460493e-10 4.1633363423e-11 3.3390290533e-12 1.2193857035e-12 1.1080580897e-12 4.0339953600e-13
1.2000000000e+01 2.2627762833e+00 -1.4319015449e-01 -2.2204460493e-10 2.7755575616e-11 3.8267833347e-12 1.3074541449e-12 1.2694179041e-12 4.3423598051e-13
1.3000000000e+01 2.2055002215e+00 -1.3956568299e-01 -2.2204460493e-10 0.0000000000e+00 4.3497649926e-12 1.4090673073e-12 1.4431122963e-12 4.6776471585e-13
1.4000000000e+01 2.1496739483e+00 -1.3603295519e-01 -2.2204460493e-10 5.5511151231e-11 4.9133919156e-12 1.5287215938e-12 1.6302181827e-12 5.0409676433e-13
1.5000000000e+01 2.0952607662e+00 -1.3258964884e-01 -2.2204460493e-10 2.7755575616e-11 5.5248805531e-12 1.6541212844e-12 1.8318568884e-12 5.4378723746e-13
1.6000000000e+01 2.0422249067e+00 -1.2923350048e-01 -2.2204460493e-10 2.7755575616e-11 6.1865290668e-12 1.7941759189e-12 2.0493717834e-12 5.8725246888e-13
1.7000000000e+01 1.9905315065e+00 -1.2596230393e-01 -2.2204460493e-10 2.7755575616e-11 6.9041994344e-12 1.9550472352e-12 2.2842727709e-12 6.3582472620e-13
1.8000000000e+01 1.9401465849e+00 -1.2277390888e-01 -2.2204460493e-10 0.0000000000e+00 7.6862183285e-12 2.1491142199e-12 2.5386026614e-12 6.9239058931e-13
1.9000000000e+01 1.8910370213e+00 -1.1966621943e-01 -2.2204460493e-10 8.3266726847e-11 8.5458640164e-12 2.4096835638e-12 2.8155588971e-12 7.6572082008e-13
2.0000000000e+01 1.8431705336e+00 -1.1663719273e-01 -2.2204460493e-10 1.3877787808e-10 9.5097374420e-12 2.8310132016e-12 3.1218472252e-12 8.8584695135e-13
2.1000000000e+01 1.7965156565e+00 -1.1368483764e-01 -1.1102230246e-10 1.9428902931e-10 1.0642142723e-11 3.6844971518e-12 3.4761860057e-12 8.6031182178e-13
2.2000000000e+01 1.7510417214e+00 -1.1080721345e-01 0.0000000000e+00 5.5511151231e-11 1.2115941583e-11 2.8245183969e-12 3.8203107344e-12 9.4169116949e-13
2.3000000000e+01 1.7067188360e+00 -1.0800242852e-01 0.0000000000e+00 8.3266726847e-11 1.3245748942e-11 3.0809244045e-12 4.1969872022e-12 1.0272893647e-12
2.4000000000e+01 1.6635178646e+00 -1.0526863914e-01 0.0000000000e+00 1.3877787808e-10 1.4478118704e-11 3.3664737664e-12 4.6079029481e-12 1.1276535261e-12
2.5000000000e+01 1.6214104090e+00 -1.0260404825e-01 0.0000000000e+00 1.3877787808e-10 1.5824708210e-11 3.6866065756e-12 5.0589643585e-12 1.2546075290e-12
2.6000000000e+01 1.5803687897e+00 -1.0000690426e-01 0.0000000000e+00 1.1102230246e-10 1.7299350841e-11 4.0488168374e-12 5.5608073701e-12 1.4465650899e-12
2.7000000000e+01 1.5403660280e+00 -9.7475499957e-02 1.1102230246e-10 1.6653345369e-10 1.8918877576e-11 4.4621528694e-12 6.1394334061e-12 1.9039769761e-12
2.8000000000e+01 1.5013758280e+00 -9.5008171303e-02 2.2204460493e-10 2.4980018054e-10 2.0703738723e-11 4.9564241600e-12 6.9010241965e-12 1.5258905250e-12
2.9000000000e+01 1.4633725595e+00 -9.2603296400e-02 3.3306690739e-10 3.0531133177e-10 2.2686308387e-11 5.5792592768e-12 7.5113804066e-12 1.6824319715e-12
3.0000000000e+01 1.4263312409e+00 -9.0259294400e-02 4.4408920985e-10 7.2164496601e-10 2.4918012098e-11 6.4845906422e-12 8.1843531952e-12 1.8892110099e-12
3.1000000000e+01 1.3902275232e+00 -8.7974624470e-02 7.7715611724e-10 1.1379786002e-09 2.7511848355e-11 7.8204664966e-12 8.9400375991e-12 1.9461099399e-12
3.2000000000e+01 1.3550376734e+00 -8.5747784773e-02 1.3322676296e-09 3.3584246495e-09 3.0640034954e-11 1.0850209620e-11 9.7184815750e-12 2.7091662247e-12
3.3000000000e+01 1.3207385595e+00 -8.3577311521e-02 2.6645352591e-09 1.3600232052e-09 3.4980118802e-11 8.2949203062e-12 1.0802148065e-11 4.0512038169e-12
3.4000000000e+01 1.2873076348e+00 -8.1461777907e-02 3.2196467714e-09 4.5796699766e-09 3.8298086924e-11 1.2992495968e-11 1.2422629592e-11 1.2349232748e-11
3.5000000000e+01 1.2547229237e+00 -7.9399793208e-02 5.1070259133e-09 2.0650148258e-07 4.3495085311e-11 8.0821294102e-11 1.7362322691e-11 4.5746018085e-11
3.6000000000e+01 1.2229630064e+00 -7.6636034943e-02 8.7707618945e-08 3.5779041205e-01 7.5823602952e-11 3.5779032330e-01 3.5660729925e-11 3.5779032328e-01
3.7000000000e+01 1.1923085924e+00 -7.2301137210e-02 1.4311625252e-01 6.0410641067e-01 1.4311612940e-01 6.0410635990e-01 1.4311612935e-01 6.0410635989e-01
3.8000000000e+01 1.1633881375e+00 -6.7219956186e-02 3.8475881681e-01 7.6282855804e-01 3.8475867336e-01 7.6282853274e-01 3.8475867330e-01 7.6282853274e-01
3.9000000000e+01 1.1365001551e+00 -6.1990944787e-02 6.8989024005e-01 8.5717607606e-01 6.8989008645e-01 8.5717606782e-01 6.8989008640e-01 8.5717606783e-01
4.0000000000e+01 1.1117037772e+00 -5.7011500418e-02 1.0327606705e+00 9.0768569419e-01 1.0327605136e+00 9.0768569671e-01 1.0327605135e+00 9.0768569674e-01
4.1000000000e+01 1.0888991770e+00 -5.2516173128e-02 1.3958349483e+00 9.3111780561e-01 1.3958347923e+00 9.3111781424e-01 1.3958347922e+00 9.3111781430e-01
4.2000000000e+01 1.0678927077e+00 -4.8618435765e-02 1.7682820705e+00 9.4022744518e-01 1.7682819180e+00 9.4022745664e-01 1.7682819179e+00 9.4022745675e-01
4.3000000000e+01 1.0484453334e+00 -4.5349249663e-02 2.1443730486e+00 9.4413923615e-01 2.1443729006e+00 9.4413924830e-01 2.1443729006e+00 9.4413924846e-01
4.4000000000e+01 1.0303056336e+00 -4.2688764515e-02 2.5220287431e+00 9.4903287726e-01 2.5220285999e+00 9.4903288871e-01 2.5220286000e+00 9.4903288893e-01
4.5000000000e+01 1.0132301278e+00 -4.0590075767e-02 2.9016418940e+00 9.5890715082e-01 2.9016417554e+00 9.5890716077e-01 2.9016417556e+00 9.5890716104e-01
4.6000000000e+01 9.9699409745e-01 -3.8995623577e-02 3.2852047543e+00 9.7628016155e-01 3.2852046197e+00 9.7628016958e-01 3.2852046200e+00 9.7628016992e-01
4.7000000000e+01 9.8139584802e-01 -3.7847613995e-02 3.6757168190e+00 1.0027621089e+00 3.6757166876e+00 1.0027621148e+00 3.6757166880e+00 1.0027621152e+00
4.8000000000e+01 9.6625680242e-01 -3.7094031134e-02 4.0768216625e+00 1.0394900308e+00 4.0768215335e+00 1.0394900345e+00 4.0768215341e+00 1.0394900350e+00
4.9000000000e+01 9.5141918997e-01 -3.6691658120e-02 4.4926176749e+00 1.0874426344e+00 4.4926175473e+00 1.0874426360e+00 4.4926175481e+00 1.0874426366e+00
5.0000000000e+01 9.3674252672e-01 -3.6607236642e-02 4.9275947286e+00 1.1476645596e+00 4.9275946017e+00 1.1476645590e+00 4.9275946027e+00 1.1476645597e+00
5.1000000000e+01 9.2209963206e-01 -3.6817591891e-02 5.3866605525e+00 1.2214306135e+00 5.3866604253e+00 1.2214306110e+00 5.3866604266e+00 1.2214306117e+00
5.2000000000e+01 9.0737259531e-01 -3.7309290406e-02 5.8752327979e+00 1.3103772810e+00 5.8752326697e+00 1.3103772764e+00 5.8752326713e+00 1.3103772773e+00
5.3000000000e+01 8.9244887914e-01 -3.8078201934e-02 6.3993837103e+00 1.4166246225e+00 6.3993835802e+00 1.4166246159e+00 6.3993835822e+00 1.4166246170e+00
5.4000000000e+01 8.7721759837e-01 -3.9129201580e-02 6.9660335593e+00 1.5429084609e+00 6.9660334266e+00 1.5429084526e+00 6.9660334290e+00 1.5429084538e+00
5.5000000000e+01 8.6156591774e-01 -4.0476165543e-02 7.5831969437e+00 1.6927414458e+00 7.5831968076e+00 1.6927414359e+00 7.5831968105e+00 1.6927414374e+00
5.6000000000e+01 8.4537545152e-01 -4.2142372063e-02 8.2602935220e+00 1.8706227514e+00 8.2602933819e+00 1.8706227415e+00 8.2602933854e+00 1.8706227433e+00
5.7000000000e+01 8.2851850270e-01 -4.4161410207e-02 9.0085426226e+00 2.0823203555e+00 9.0085424785e+00 2.0823203483e+00 9.0085424827e+00 2.0823203505e+00
5.8000000000e+01 8.1085393861e-01 -4.6578717961e-02 9.8414707648e+00 2.3352579196e+00 9.8414706179e+00 2.3352579287e+00 9.8414706229e+00 2.3352579313e+00
5.9000000000e+01 7.9222245143e-01 -4.9453917272e-02 1.0775573933e+01 2.6390506508e+00 1.0775573789e+01 2.6390519698e+00 1.0775573795e+01 2.6390519730e+00
6.0000000000e+01 7.7244088452e-01 -4.8880629513e-02 1.1831194193e+01 -7.4881498899e-01 1.1831194577e+01 -7.4868673112e-01 1.1831194585e+01 -7.4868673175e-01
6.1000000000e+01 7.5288863271e-01 -4.7643348683e-02 1.1531668197e+01 -7.2973254323e-01 1.1531719885e+01 -7.2973575142e-01 1.1531719892e+01 -7.2973575202e-01
6.2000000000e+01 7.3383129324e-01 -4.6437386234e-02 1.1239775180e+01 -7.1126126558e-01 1.1239825584e+01 -7.1126446451e-01 1.1239825591e+01 -7.1126446508e-01
6.3000000000e+01 7.1525633875e-01 -4.5261949400e-02 1.0955270674e+01 -6.9325761695e-01 1.0955319798e+01 -6.9326072827e-01 1.0955319805e+01 -6.9326072881e-01
6.4000000000e+01 6.9715155899e-01 -4.4116265568e-02 1.0677967627e+01 -6.7570967688e-01 1.0678015507e+01 -6.7571270791e-01 1.0678015514e+01 -6.7571270843e-01
6.5000000000e+01 6.7950505276e-01 -4.2999581621e-02 1.0407683756e+01 -6.5860594958e-01 1.0407730424e+01 -6.5860886823e-01 1.0407730430e+01 -6.5860886872e-01
6.6000000000e+01 6.6230522011e-01 -4.1911163508e-02 1.0144241376e+01 -6.4193508645e-01 1.0144286877e+01 -6.4193796599e-01 1.0144286883e+01 -6.4193796646e-01
6.7000000000e+01 6.4554075471e-01 -4.0850295756e-02 9.8874673418e+00 -6.2568623604e-01 9.8875116903e+00 -6.2568904255e-01 9.8875116962e+00 -6.2568904301e-01
6.8000000000e+01 6.2920063641e-01 -3.9816281001e-02 9.6371928473e+00 -6.0984868128e-01 9.6372360733e+00 -6.0985141666e-01 9.6372360790e+00 -6.0985141710e-01
6.9000000000e+01 6.1327412401e-01 -3.8808439533e-02 9.3932533748e+00 -5.9441201128e-01 9.3932955066e+00 -5.9441467744e-01 9.3932955121e+00 -5.9441467786e-01
7.0000000000e+01 5.9775074819e-01 -3.7826108847e-02 9.1554885703e+00 -5.7936607892e-01 9.1555296356e+00 -5.7936867751e-01 9.1555296410e+00 -5.7936867792e-01
7.1000000000e+01 5.8262030465e-01 -3.6868643204e-02 8.9237421387e+00 -5.6470099358e-01 8.9237821646e+00 -5.6470352639e-01 8.9237821698e+00 -5.6470352678e-01
7.2000000000e+01 5.6787284737e-01 -3.5935413215e-02 8.6978617412e+00 -5.5040711516e-01 8.6979007541e+00 -5.5040958390e-01 8.6979007591e+00 -5.5040958427e-01
7.3000000000e+01 5.5349868209e-01 -3.5025805419e-02 8.4776988952e+00 -5.3647504766e-01 8.4777369205e+00 -5.3647745390e-01 8.4777369254e+00 -5.3647745427e-01
7.4000000000e+01 5.3948835992e-01 -3.4139221884e-02 8.2631088761e+00 -5.2289563282e-01 8.2631459390e+00 -5.2289797810e-01 8.2631459437e+00 -5.2289797845e-01
7.5000000000e+01 5.2583267116e-01 -3.3275079814e-02 8.0539506229e+00 -5.0965994408e-01 8.0539867477e+00 -5.0966223000e-01 8.0539867523e+00 -5.0966223033e-01
7.6000000000e+01 5.1252263924e-01 -3.2432811163e-02 7.8500866453e+00 -4.9675928096e-01 7.8501218557e+00 -4.9676150906e-01 7.8501218602e+00 -4.9676150939e-01
7.7000000000e+01 4.9954951477e-01 -3.1611862265e-02 7.6513829330e+00 -4.8418516335e-01 7.6514172521e+00 -4.8418733498e-01 7.6514172564e+00 -4.8418733530e-01
7.8000000000e+01 4.8690476987e-01 -3.0811693468e-02 7.4577088676e+00 -4.7192932540e-01 7.4577423181e+00 -4.7193144212e-01 7.4577423223e+00 -4.7193144242e-01
7.9000000000e+01 4.7458009248e-01 -3.0031778780e-02 7.2689371375e+00 -4.5998371093e-01 7.2689697413e+00 -4.5998577403e-01 7.2689697453e+00 -4.5998577433e-01
8.0000000000e+01 4.6256738097e-01 -2.9271605523e-02 7.0849436531e+00 -4.4834046733e-01 7.0849754316e+00 -4.4834247822e-01 7.0849754356e+00 -4.4834247851e-01
8.1000000000e+01 4.5085873876e-01 -2.8530673996e-02 6.9056074661e+00 -4.3699194099e-01 6.9056384404e+00 -4.3699390096e-01 6.9056384442e+00 -4.3699390124e-01
8.2000000000e+01 4.3944646916e-01 -2.7808497146e-02 6.7308106897e+00 -4.2593067187e-01 6.7308408800e+00 -4.2593258224e-01 6.7308408837e+00 -4.2593258250e-01
8.3000000000e+01 4.2832307030e-01 -2.7104600251e-02 6.5604384210e+00 -4.1514938884e-01 6.5604678471e+00 -4.1515125088e-01 6.5604678507e+00 -4.1515125114e-01
8.4000000000e+01 4.1748123020e-01 -2.6418520601e-02 6.3943786655e+00 -4.0464100479e-01 6.3944073467e+00 -4.0464281977e-01 6.3944073503e+00 -4.0464282002e-01
8.5000000000e+01 4.0691382196e-01 -2.5749807203e-02 6.2325222635e+00 -3.9439861219e-01 6.2325502188e+00 -3.9440038117e-01 6.2325502222e+00 -3.9440038141e-01
8.6000000000e+01 3.9661389908e-01 -2.5098020475e-02 6.0747628187e+00 -3.8441547801e-01 6.0747900664e+00 -3.8441720220e-01 6.0747900697e+00 -3.8441720244e-01
8.7000000000e+01 3.8657469089e-01 -2.4462731966e-02 5.9209966275e+00 -3.7468503983e-01 5.9210231855e+00 -3.7468672041e-01 5.9210231887e+00 -3.7468672064e-01
8.8000000000e+01 3.7678959810e-01 -2.3843524067e-02 5.7711226115e+00 -3.6520090141e-01 5.7711484973e+00 -3.6520253945e-01 5.7711485005e+00 -3.6520253967e-01
8.9000000000e+01 3.6725218848e-01 -2.3239989742e-02 5.6250422509e+00 -3.5595682829e-01 5.6250674815e+00 -3.5595842487e-01 5.6250674846e+00 -3.5595842509e-01
9.0000000000e+01 3.5795619258e-01 -2.2651732255e-02 5.4826595196e+00 -3.4694674392e-01 5.4826841116e+00 -3.4694830006e-01 5.4826841146e+00 -3.4694830027e-01
9.1000000000e+01 3.4889549968e-01 -2.2078364916e-02 5.3438808220e+00 -3.3816472544e-01 5.3439047916e+00 -3.3816624219e-01 5.3439047944e+00 -3.3816624239e-01
9.2000000000e+01 3.4006415371e-01 -2.1519510821e-02 5.2086149319e+00 -3.2960500002e-01 5.2086382947e+00 -3.2960647836e-01 5.2086382975e+00 -3.2960647855e-01
9.3000000000e+01 3.3145634938e-01 -2.0974802605e-02 5.0767729319e+00 -3.2126194086e-01 5.0767957033e+00 -3.2126338180e-01 5.0767957061e+00 -3.2126338199e-01
9.4000000000e+01 3.2306642834e-01 -2.0443882205e-02 4.9482681556e+00 -3.1313006368e-01 4.9482903506e+00 -3.1313146817e-01 4.9482903533e+00 -3.1313146835e-01
9.5000000000e+01 3.1488887546e-01 -1.9926400618e-02 4.8230161301e+00 -3.0520402303e-01 4.8230377633e+00 -3.0520539194e-01 4.8230377659e+00 -3.0520539211e-01
9.6000000000e+01 3.0691831521e-01 -1.9422017679e-02 4.7009345209e+00 -2.9747860862e-01 4.7009556066e+00 -2.9747994289e-01 4.7009556091e+00 -2.9747994306e-01
9.7000000000e+01 2.9914950814e-01 -1.8930401829e-02 4.5819430774e+00 -2.8994874218e-01 4.5819636294e+00 -2.8995004269e-01 4.5819636319e+00 -2.8995004285e-01
9.8000000000e+01 2.9157734741e-01 -1.8451229905e-02 4.4659635806e+00 -2.8260947395e-01 4.4659836123e+00 -2.8261074154e-01 4.4659836147e+00 -2.8261074171e-01
9.9000000000e+01 2.8419685545e-01 -1.7984186923e-02 4.3529197910e+00 -2.7545597948e-01 4.3529393157e+00 -2.7545721496e-01 4.3529393180e+00 -2.7545721512e-01
1.0000000000e+02 2.7700318068e-01 -1.7528965870e-02 4.2427373992e+00 -2.6848355635e-01 4.2427564297e+00 -2.6848476056e-01 4.2427564320e+00 -2.6848476071e-01
1.0100000000e+02 2.6999159433e-01 -1.7085267507e-02 4.1353439767e+00 -2.6168762125e-01 4.1353625255e+00 -2.6168879498e-01 4.1353625277e+00 -2.6168879513e-01
1.0200000000e+02 2.6315748733e-01 -1.6652800168e-02 4.0306689282e+00 -2.5506370684e-01 4.0306870075e+00 -2.5506485089e-01 4.0306870097e+00 -2.5506485103e-01
1.0300000000e+02 2.5649636726e-01 -1.6231279570e-02 3.9286434454e+00 -2.4860745894e-01 3.9286610672e+00 -2.4860857402e-01 3.9286610692e+00 -2.4860857416e-01
1.0400000000e+02 2.5000385543e-01 -1.5820428627e-02 3.8292004619e+00 -2.4231463350e-01 3.8292176376e+00 -2.4231572035e-01 3.8292176396e+00 -2.4231572049e-01
1.0500000000e+02 2.4367568398e-01 -1.5419977263e-02 3.7322746085e+00 -2.3618109392e-01 3.7322913494e+00 -2.3618215325e-01 3.7322913514e+00 -2.3618215338e-01
1.0600000000e+02 2.3750769308e-01 -1.5029662243e-02 3.6378021709e+00 -2.3020280827e-01 3.6378184881e+00 -2.3020384081e-01 3.6378184900e+00 -2.3020384094e-01
1.0700000000e+02 2.3149582818e-01 -1.4649226992e-02 3.5457210476e+00 -2.2437584678e-01 3.5457369518e+00 -2.2437685318e-01 3.5457369537e+00 -2.2437685330e-01
1.0800000000e+02 2.2563613738e-01 -1.4278421430e-02 3.4559707089e+00 -2.1869637909e-01 3.4559862105e+00 -2.1869735998e-01 3.4559862123e+00 -2.1869736010e-01
1.0900000000e+02 2.1992476881e-01 -1.3917001809e-02 3.3684921572e+00 -2.1316067170e-01 3.3685072665e+00 -2.1316162779e-01 3.3685072683e+00 -2.1316162791e-01
1.1000000000e+02 2.1435796809e-01 -1.3564730547e-02 3.2832278886e+00 -2.0776508583e-01 3.2832426154e+00 -2.0776601770e-01 3.2832426171e+00 -2.0776601781e-01
1.1100000000e+02 2.0893207587e-01 -1.3221376080e-02 3.2001218542e+00 -2.0250607458e-01 3.2001362083e+00 -2.0250698287e-01 3.2001362100e+00 -2.0250698299e-01
1.1200000000e+02 2.0364352544e-01 -1.2886712702e-02 3.1191194244e+00 -1.9738018098e-01 3.1191334152e+00 -1.9738106630e-01 3.1191334168e+00 -1.9738106640e-01
1.1300000000e+02 1.9848884036e-01 -1.2560520423e-02 3.0401673520e+00 -1.9238403554e-01 3.0401809887e+00 -1.9238489843e-01 3.0401809902e+00 -1.9238489854e-01
1.1400000000e+02 1.9346463219e-01 -1.2242584819e-02 2.9632137378e+00 -1.8751435397e-01 2.9632270293e+00 -1.8751519504e-01 2.9632270308e+00 -1.8751519515e-01
1.1500000000e+02 1.8856759826e-01 -1.1932696895e-02 2.8882079962e+00 -1.8276793524e-01 2.8882209513e+00 -1.8276875503e-01 2.8882209528e+00 -1.8276875513e-01
1.1600000000e+02 1.8379451950e-01 -1.1630652946e-02 2.8151008221e+00 -1.7814165928e-01 2.8151134493e+00 -1.7814245830e-01 2.8151134507e+00 -1.7814245840e-01
1.1700000000e+02 1.7914225832e-01 -1.1336254423e-02 2.7438441584e+00 -1.7363248497e-01 2.7438564660e+00 -1.7363326377e-01 2.7438564674e+00 -1.7363326386e-01
1.1800000000e+02 1.7460775655e-01 -1.1049307801e-02 2.6743911644e+00 -1.6923744821e-01 2.6744031604e+00 -1.6923820730e-01 2.6744031618e+00 -1.6923820739e-01
1.1900000000e+02 1.7018803343e-01 -1.0769624458e-02 2.6066961851e+00 -1.6495365993e-01 2.6067078775e+00 -1.6495439980e-01 2.6067078789e+00 -1.6495439989e-01
1.2000000000e+02 1.6588018365e-01 -1.0497020542e-02 2.5407147212e+00 -1.6077830416e-01 2.5407261176e+00 -1.6077902530e-01 2.5407261189e+00 -1.6077902538e-01
1.2100000000e+02 1.6168137543e-01 -1.0231316857e-02 2.4764033995e+00 -1.5670863622e-01 2.4764145075e+00 -1.5670933911e-01 2.4764145088e+00 -1.5670933919e-01
1.2200000000e+02 1.5758884869e-01 -9.9723387416e-03 2.4137199450e+00 -1.5274198091e-01 2.4137307718e+00 -1.5274266602e-01 2.4137307731e+00 -1.5274266610e-01
1.2300000000e+02 1.5359991319e-01 -9.7199159571e-03 2.3526231526e+00 -1.4887573076e-01 2.3526337054e+00 -1.4887639853e-01 2.3526337066e+00 -1.4887639861e-01
1.2400000000e+02 1.4971194681e-01 -9.4738825727e-03 2.2930728603e+00 -1.4510734428e-01 2.2930831460e+00 -1.4510799515e-01 2.2930831472e+00 -1.4510799522e-01
1.2500000000e+02 1.4592239378e-01 -9.2340768581e-03 2.2350299226e+00 -1.4143434432e-01 2.2350399480e+00 -1.4143497870e-01 2.2350399491e+00 -1.4143497878e-01
1.2600000000e+02 1.4222876304e-01 -9.0003411765e-03 2.1784561849e+00 -1.3785431641e-01 2.1784659565e+00 -1.3785493474e-01 2.1784659576e+00 -1.3785493481e-01
1.2700000000e+02 1.3862862657e-01 -8.7725218816e-03 2.1233144583e+00 -1.3436490722e-01 2.1233239826e+00 -1.3436550990e-01 2.1233239837e+00 -1.3436550997e-01
1.2800000000e+02 1.3511961782e-01 -8.5504692159e-03 2.0695684954e+00 -1.3096382298e-01 2.0695777786e+00 -1.3096441042e-01 2.0695777797e+00 -1.3096441049e-01
1.2900000000e+02 1.3169943013e-01 -8.3340372129e-03 2.0171829662e+00 -1.2764882799e-01 2.0171920145e+00 -1.2764940057e-01 2.0171920155e+00 -1.2764940064e-01
1.3000000000e+02 1.2836581524e-01 -8.1230836008e-03 1.9661234351e+00 -1.2441774316e-01 1.9661322542e+00 -1.2441830123e-01 1.9661322552e+00 -1.2441830129e-01
1.3100000000e+02 1.2511658180e-01 -7.9174697088e-03 1.9163563378e+00 -1.2126844449e-01 1.9163649337e+00 -1.2126898843e-01 1.9163649347e+00 -1.2126898849e-01
1.3200000000e+02 1.2194959392e-01 -7.7170603763e-03 1.8678489600e+00 -1.1819886180e-01 1.8678573384e+00 -1.1819939197e-01 1.8678573393e+00 -1.1819939203e-01
1.3300000000e+02 1.1886276977e-01 -7.5217238641e-03 1.8205694153e+00 -1.1520697729e-01 1.8205775816e+00 -1.1520749404e-01 1.8205775825e+00 -1.1520749410e-01
1.3400000000e+02 1.1585408022e-01 -7.3313317675e-03 1.7744866243e+00 -1.1229082424e-01 1.7744945840e+00 -1.1229132791e-01 1.7744945849e+00 -1.1229132797e-01
1.3500000000e+02 1.1292154752e-01 -7.1457589318e-03 1.7295702947e+00 -1.0944848571e-01 1.7295780528e+00 -1.0944897664e-01 1.7295780537e+00 -1.0944897670e-01
1.3600000000e+02 1.1006324394e-01 -6.9648833705e-03 1.6857909004e+00 -1.0667809332e-01 1.6857984621e+00 -1.0667857181e-01 1.6857984630e+00 -1.0667857187e-01
1.3700000000e+02 1.0727729060e-01 -6.7885861849e-03 1.6431196630e+00 -1.0397782593e-01 1.6431270334e+00 -1.0397829229e-01 1.6431270342e+00 -1.0397829234e-01
1.3800000000e+02 1.0456185612e-01 -6.6167514858e-03 1.6015285327e+00 -1.0134590844e-01 1.6015357165e+00 -1.0134636303e-01 1.6015357173e+00 -1.0134636308e-01
1.3900000000e+02 1.0191515553e-01 -6.4492663173e-03 1.5609901693e+00 -9.8780610878e-02 1.5609971713e+00 -9.8781053950e-02 1.5609971721e+00 -9.8781054001e-02
1.4000000000e+02 9.9335449001e-02 -6.2860205829e-03 1.5214779249e+00 -9.6280246865e-02 1.5214847497e+00 -9.6280678728e-02 1.5214847505e+00 -9.6280678778e-02
1.4100000000e+02 9.6821040767e-02 -6.1269069727e-03 1.4829658262e+00 -9.3843172816e-02 1.4829724782e+00 -9.3843593743e-02 1.4829724790e+00 -9.3843593792e-02
1.4200000000e+02 9.4370277978e-02 -5.9718208933e-03 1.4454285571e+00 -9.1467786699e-02 1.4454350407e+00 -9.1468196973e-02 1.4454350415e+00 -9.1468197020e-02
1.4300000000e+02 9.1981549621e-02 -5.8206603985e-03 1.4088414424e+00 -8.9152527055e-02 1.4088477619e+00 -8.9152926948e-02 1.4088477626e+00 -8.9152926994e-02
1.4400000000e+02 8.9653285462e-02 -5.6733261228e-03 1.3731804316e+00 -8.6895871956e-02 1.3731865912e+00 -8.6896261722e-02 1.3731865918e+00 -8.6896261767e-02
1.4500000000e+02 8.7383955012e-02 -5.5297212158e-03 1.3384220828e+00 -8.4696337971e-02 1.3384280865e+00 -8.4696717873e-02 1.3384280871e+00 -8.4696717916e-02
1.4600000000e+02 8.5172066526e-02 -5.3897512787e-03 1.3045435476e+00 -8.2552479241e-02 1.3045493993e+00 -8.2552849528e-02 1.3045494000e+00 -8.2552849570e-02
1.4700000000e+02 8.3016166015e-02 -5.2533243020e-03 1.2715225559e+00 -8.0462886493e-02 1.2715282595e+00 -8.0463247411e-02 1.2715282601e+00 -8.0463247452e-02
1.4800000000e+02 8.0914836294e-02 -5.1203506052e-03 1.2393374013e+00 -7.8426186143e-02 1.2393429605e+00 -7.8426537921e-02 1.2393429612e+00 -7.8426537960e-02
1.4900000000e+02 7.8866696052e-02 -4.9907427779e-03 1.2079669268e+00 -7.6441039353e-02 1.2079723454e+00 -7.6441382222e-02 1.2079723460e+00 -7.6441382261e-02
1.5000000000e+02 7.6870398941e-02 -4.8644156222e-03 1.1773905111e+00 -7.4506141173e-02 1.1773957925e+00 -7.4506475372e-02 1.1773957931e+00 -7.4506475410e-02
1.5100000000e+02 7.4924632692e-02 -4.7412860968e-03 1.1475880546e+00 -7.2620219713e-02 1.1475932023e+00 -7.2620545455e-02 1.1475932029e+00 -7.2620545492e-02
1.5200000000e+02 7.3028118253e-02 -4.6212732624e-03 1.1185399667e+00 -7.0782035254e-02 1.1185449842e+00 -7.0782352754e-02 1.1185449847e+00 -7.0782352789e-02
1.5300000000e+02 7.1179608948e-02 -4.5042982282e-03 1.0902271526e+00 -6.8990379472e-02 1.0902320431e+00 -6.8990688929e-02 1.0902320436e+00 -6.8990688964e-02
1.5400000000e+02 6.9377889657e-02 -4.3902841007e-03 1.0626310009e+00 -6.7244074600e-02 1.0626357675e+00 -6.7244376228e-02 1.0626357680e+00 -6.7244376262e-02
1.5500000000e+02 6.7621776016e-02 -4.2791559325e-03 1.0357333710e+00 -6.5541972724e-02 1.0357380170e+00 -6.5542266710e-02 1.0357380175e+00 -6.5542266744e-02
1.5600000000e+02 6.5910113643e-02 -4.1708406733e-03 1.0095165819e+00 -6.3882954954e-02 1.0095211103e+00 -6.3883241492e-02 1.0095211108e+00 -6.3883241524e-02
1.5700000000e+02 6.4241777374e-02 -4.0652671219e-03 9.8396339995e-01 -6.2265930710e-02 9.8396781371e-01 -6.2266210009e-02 9.8396781420e-01 -6.2266210041e-02
1.5800000000e+02 6.2615670525e-02 -3.9623658794e-03 9.5905702766e-01 -6.0689837076e-02 9.5906132971e-01 -6.0690109306e-02 9.5906133019e-01 -6.0690109336e-02
1.5900000000e+02 6.1030724174e-02 -3.8620693036e-03 9.3478109283e-01 -5.9153637991e-02 9.3478528599e-01 -5.9153903329e-02 9.3478528645e-01 -5.9153903359e-02
1.6000000000e+02 5.9485896452e-02 -3.7643114644e-03 9.1111963764e-01 -5.7656323629e-02 9.1112372465e-01 -5.7656582251e-02 9.1112372511e-01 -5.7656582280e-02
1.6100000000e+02 5.7980171866e-02 -3.6690281005e-03 8.8805710818e-01 -5.6196909737e-02 8.8806109175e-01 -5.6197161807e-02 8.8806109220e-01 -5.6197161836e-02
1.6200000000e+02 5.6512560626e-02 -3.5761565772e-03 8.6557834429e-01 -5.4774436948e-02 8.6558222703e-01 -5.4774682645e-02 8.6558222746e-01 -5.4774682672e-02
1.6300000000e+02 5.5082097995e-02 -3.4856358454e-03 8.4366856951e-01 -5.3387970229e-02 8.4367235397e-01 -5.3388209695e-02 8.4367235439e-01 -5.3388209722e-02
1.6400000000e+02 5.3687843657e-02 -3.3974064010e-03 8.2231338142e-01 -5.2036598152e-02 8.2231707009e-01 -5.2036831558e-02 8.2231707050e-01 -5.2036831584e-02
1.6500000000e+02 5.2328881097e-02 -3.3114102465e-03 8.0149874216e-01 -5.0719432394e-02 8.0150233747e-01 -5.0719659904e-02 8.0150233787e-01 -5.0719659930e-02
1.6600000000e+02 5.1004316998e-02 -3.2275908520e-03 7.8121096920e-01 -4.9435607136e-02 7.8121447351e-01 -4.9435828888e-02 7.8121447390e-01 -4.9435828913e-02
1.6700000000e+02 4.9713280657e-02 -3.1458931188e-03 7.6143672634e-01 -4.8184278453e-02 7.6144014195e-01 -4.8184494582e-02 7.6144014233e-01 -4.8184494606e-02
1.6800000000e+02 4.8454923410e-02 -3.0662633427e-03 7.4216301496e-01 -4.6964623752e-02 7.4216634412e-01 -4.6964834420e-02 7.4216634449e-01 -4.6964834443e-02
1.6900000000e+02 4.7228418073e-02 -2.9886491791e-03 7.2337716546e-01 -4.5775841329e-02 7.2338041035e-01 -4.5776046656e-02 7.2338041071e-01 -4.5776046678e-02
1.7000000000e+02 4.6032958401e-02 -2.9129996081e-03 7.0506682893e-01 -4.4617149707e-02 7.0506999169e-01 -4.4617349839e-02 7.0506999204e-01 -4.4617349861e-02
1.7100000000e+02 4.4867758558e-02 -2.8392649014e-03 6.8721996905e-01 -4.3487787229e-02 6.8722305176e-01 -4.3487982298e-02 6.8722305210e-01 -4.3487982319e-02
1.7200000000e+02 4.3732052597e-02 -2.7673965893e-03 6.6982485416e-01 -4.2387011512e-02 6.6982785884e-01 -4.2387201642e-02 6.6982785917e-01 -4.2387201663e-02
1.7300000000e+02 4.2625093962e-02 -2.6973474293e-03 6.5287004955e-01 -4.1314098951e-02 6.5287297818e-01 -4.1314284271e-02 6.5287297850e-01 -4.1314284292e-02
1.7400000000e+02 4.1546154990e-02 -2.6290713742e-03 6.3634440997e-01 -4.0268344277e-02 6.3634726447e-01 -4.0268524902e-02 6.3634726479e-01 -4.0268524922e-02
1.7500000000e+02 4.0494526440e-02 -2.5625235428e-03 6.2023707226e-01 -3.9249060047e-02 6.2023985451e-01 -3.9249236102e-02 6.2023985482e-01 -3.9249236122e-02
1.7600000000e+02 3.9469517023e-02 -2.4976601898e-03 6.0453744824e-01 -3.8255576242e-02 6.0454016007e-01 -3.8255747842e-02 6.0454016037e-01 -3.8255747861e-02
1.7700000000e+02 3.8470452947e-02 -2.4344386772e-03 5.8923521774e-01 -3.7287239792e-02 5.8923786093e-01 -3.7287407051e-02 5.8923786123e-01 -3.7287407069e-02
1.7800000000e+02 3.7496677476e-02 -2.3728174462e-03 5.7432032182e-01 -3.6343414170e-02 5.7432289811e-01 -3.6343577187e-02 5.7432289840e-01 -3.6343577205e-02
1.7900000000e+02 3.6547550498e-02 -2.3127559899e-03 5.5978295616e-01 -3.5423478931e-02 5.5978546724e-01 -3.5423637824e-02 5.5978546752e-01 -3.5423637842e-02
1.8000000000e+02 3.5622448102e-02 -2.2542148270e-03 5.4561356458e-01 -3.4526829364e-02 5.4561601211e-01 -3.4526984238e-02 5.4561601238e-01 -3.4526984255e-02
1.8100000000e+02 3.4720762171e-02 -2.1971554753e-03 5.3180283284e-01 -3.3652876055e-02 5.3180521841e-01 -3.3653027012e-02 5.3180521868e-01 -3.3653027029e-02
1.8200000000e+02 3.3841899981e-02 -2.1415404268e-03 5.1834168242e-01 -3.2801044516e-02 5.1834400761e-01 -3.2801191650e-02 5.1834400787e-01 -3.2801191666e-02
1.8300000000e+02 3.2985283810e-02 -2.0873331228e-03 5.0522126461e-01 -3.1970774788e-02 5.0522353095e-01 -3.1970918196e-02 5.0522353120e-01 -3.1970918212e-02
1.8400000000e+02 3.2150350561e-02 -2.0344979301e-03 4.9243295469e-01 -3.1161521093e-02 4.9243516367e-01 -3.1161660870e-02 4.9243516391e-01 -3.1161660885e-02
1.8500000000e+02 3.1336551389e-02 -1.9830001174e-03 4.7996834626e-01 -3.0372751460e-02 4.7997049932e-01 -3.0372887703e-02 4.7997049956e-01 -3.0372887718e-02
1.8600000000e+02 3.0543351342e-02 -1.9328058326e-03 4.6781924568e-01 -2.9603947403e-02 4.6782134424e-01 -2.9604080196e-02 4.6782134447e-01 -2.9604080211e-02
1.8700000000e+02 2.9770229009e-02 -1.8838820803e-03 4.5597766671e-01 -2.8854603536e-02 4.5597971216e-01 -2.8854732972e-02 4.5597971239e-01 -2.8854732986e-02
1.8800000000e+02 2.9016676177e-02 -1.8361967005e-03 4.4443582530e-01 -2.8124227287e-02 4.4443781897e-01 -2.8124353446e-02 4.4443781919e-01 -2.8124353460e-02
1.8900000000e+02 2.8282197497e-02 -1.7897183471e-03 4.3318613439e-01 -2.7412338541e-02 4.3318807759e-01 -2.7412461503e-02 4.3318807781e-01 -2.7412461516e-02
1.9000000000e+02 2.7566310158e-02 -1.7444164676e-03 4.2222119897e-01 -2.6718469328e-02 4.2222309299e-01 -2.6718589179e-02 4.2222309320e-01 -2.6718589192e-02
1.9100000000e+02 2.6868543571e-02 -1.7002612826e-03 4.1153381124e-01 -2.6042163540e-02 4.1153565732e-01 -2.6042280356e-02 4.1153565753e-01 -2.6042280368e-02
1.9200000000e+02 2.6188439058e-02 -1.6572237667e-03 4.0111694582e-01 -2.5382976603e-02 4.0111874518e-01 -2.5383090461e-02 4.0111874538e-01 -2.5383090474e-02
1.9300000000e+02 2.5525549551e-02 -1.6152756291e-03 3.9096375518e-01 -2.4740475200e-02 3.9096550900e-01 -2.4740586176e-02 3.9096550919e-01 -2.4740586189e-02
1.9400000000e+02 2.4879439299e-02 -1.5743892951e-03 3.8106756510e-01 -2.4114236982e-02 3.8106927452e-01 -2.4114345150e-02 3.8106927471e-01 -2.4114345162e-02
1.9500000000e+02 2.4249683581e-02 -1.5345378881e-03 3.7142187031e-01 -2.3503850293e-02 3.7142353646e-01 -2.3503955721e-02 3.7142353665e-01 -2.3503955733e-02
1.9600000000e+02 2.3635868426e-02 -1.4956952117e-03 3.6202033019e-01 -2.2908913889e-02 3.6202195418e-01 -2.2909016650e-02 3.6202195436e-01 -2.2909016661e-02
1.9700000000e+02 2.3037590341e-02 -1.4578357326e-03 3.5285676464e-01 -2.2329036691e-02 3.5285834752e-01 -2.2329136852e-02 3.5285834769e-01 -2.2329136863e-02
1.9800000000e+02 2.2454456048e-02 -1.4209345639e-03 3.4392514996e-01 -2.1763837513e-02 3.4392669278e-01 -2.1763935143e-02 3.4392669295e-01 -2.1763935154e-02
1.9900000000e+02 2.1886082223e-02 -1.3849674484e-03 3.3521961496e-01 -2.1212944831e-02 3.3522111872e-01 -2.1213039987e-02 3.3522111889e-01 -2.1213039997e-02
2.0000000000e+02 2.1332095244e-02 -1.3499107431e-03 3.2673443702e-01 -2.0675996503e-02 3.2673590272e-01 -2.0676089252e-02 3.2673590289e-01 -2.0676089262e-02


==> Figures/Data/mpc_instances.dat <==
% Over-actuated MPC example, m = 2, T = 200, rho_1 = rho_2 = 0.0001, FD step = 1e-06
% Generated by 2_nlp_mpc.py
% u = sum of the applied inputs u1..um
t u u1 u2 dim_P dim_U n_weak n_active
0.0000000000e+00 -8.4800855224e-01 -4.2400427612e-01 -4.2400427612e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.0000000000e+00 -4.2783443266e-01 -2.1391721633e-01 -2.1391721633e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
2.0000000000e+00 -4.4923149230e-01 -2.2461574615e-01 -2.2461574615e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
3.0000000000e+00 -4.7059963694e-01 -2.3529981847e-01 -2.3529981847e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
4.0000000000e+00 -4.9190780816e-01 -2.4595390408e-01 -2.4595390408e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
5.0000000000e+00 -5.1312339062e-01 -2.5656169531e-01 -2.5656169531e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
6.0000000000e+00 -5.3421252418e-01 -2.6710626209e-01 -2.6710626209e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
7.0000000000e+00 -5.5514041007e-01 -2.7757020504e-01 -2.7757020504e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
8.0000000000e+00 -5.7587160886e-01 -2.8793580443e-01 -2.8793580443e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
9.0000000000e+00 -5.9637032829e-01 -2.9818516414e-01 -2.9818516414e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.0000000000e+01 -6.1660069926e-01 -3.0830034963e-01 -3.0830034963e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.1000000000e+01 -6.3652703831e-01 -3.1826351916e-01 -3.1826351916e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.2000000000e+01 -6.5611409527e-01 -3.2805704763e-01 -3.2805704763e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.3000000000e+01 -6.7532728501e-01 -3.3766364250e-01 -3.3766364250e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.4000000000e+01 -6.9413290231e-01 -3.4706645116e-01 -3.4706645116e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.5000000000e+01 -7.1249831926e-01 -3.5624915963e-01 -3.5624915963e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.6000000000e+01 -7.3039216450e-01 -3.6519608225e-01 -3.6519608225e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.7000000000e+01 -7.4778448427e-01 -3.7389224213e-01 -3.7389224213e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.8000000000e+01 -7.6464688497e-01 -3.8232344248e-01 -3.8232344248e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.9000000000e+01 -7.8095265739e-01 -3.9047632869e-01 -3.9047632869e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
2.0000000000e+01 -7.9667688278e-01 -3.9833844139e-01 -3.9833844139e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
2.1000000000e+01 -8.1179652124e-01 -4.0589826062e-01 -4.0589826062e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
2.2000000000e+01 -8.2629048273e-01 -4.1314524136e-01 -4.1314524136e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
2.3000000000e+01 -8.4013968160e-01 -4.2006984080e-01 -4.2006984080e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
2.4000000000e+01 -8.5332707509e-01 -4.2666353755e-01 -4.2666353755e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
2.5000000000e+01 -8.6583768671e-01 -4.3291884336e-01 -4.3291884336e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
2.6000000000e+01 -8.7765861540e-01 -4.3882930770e-01 -4.3882930770e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
2.7000000000e+01 -8.8877903133e-01 -4.4438951566e-01 -4.4438951566e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
2.8000000000e+01 -8.9919015925e-01 -4.4959507963e-01 -4.4959507963e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
2.9000000000e+01 -9.0888525054e-01 -4.5444262527e-01 -4.5444262527e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
3.0000000000e+01 -9.1785954474e-01 -4.5892977237e-01 -4.5892977237e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
3.1000000000e+01 -9.2611022173e-01 -4.6305511087e-01 -4.6305511087e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
3.2000000000e+01 -9.3363634559e-01 -4.6681817280e-01 -4.6681817280e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
3.3000000000e+01 -9.4043880060e-01 -4.7021940030e-01 -4.7021940030e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
3.4000000000e+01 -9.4652022137e-01 -4.7326011069e-01 -4.7326011069e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
3.5000000000e+01 -9.4999999982e-01 -4.7499999991e-01 -4.7499999991e-01 1.2000000000e+01 8.0000000000e+00 0.0000000000e+00 2.4000000000e+01
3.6000000000e+01 -9.4999999996e-01 -4.7499999998e-01 -4.7499999998e-01 1.1000000000e+01 9.0000000000e+00 0.0000000000e+00 2.7000000000e+01
3.7000000000e+01 -9.4999999998e-01 -4.7499999999e-01 -4.7499999999e-01 1.1000000000e+01 9.0000000000e+00 0.0000000000e+00 2.7000000000e+01
3.8000000000e+01 -9.4999999999e-01 -4.7499999999e-01 -4.7499999999e-01 1.1000000000e+01 9.0000000000e+00 0.0000000000e+00 2.7000000000e+01
3.9000000000e+01 -9.4999999999e-01 -4.7499999999e-01 -4.7499999999e-01 1.1000000000e+01 9.0000000000e+00 0.0000000000e+00 2.7000000000e+01
4.0000000000e+01 -9.4999999999e-01 -4.7500000000e-01 -4.7500000000e-01 1.1000000000e+01 9.0000000000e+00 0.0000000000e+00 2.7000000000e+01
4.1000000000e+01 -9.4999999999e-01 -4.7500000000e-01 -4.7500000000e-01 1.1000000000e+01 9.0000000000e+00 0.0000000000e+00 2.7000000000e+01
4.2000000000e+01 -9.4999999999e-01 -4.7500000000e-01 -4.7500000000e-01 1.1000000000e+01 9.0000000000e+00 0.0000000000e+00 2.7000000000e+01
4.3000000000e+01 -9.4999999999e-01 -4.7500000000e-01 -4.7500000000e-01 1.2000000000e+01 8.0000000000e+00 0.0000000000e+00 2.4000000000e+01
4.4000000000e+01 -9.4999999999e-01 -4.7500000000e-01 -4.7500000000e-01 1.2000000000e+01 8.0000000000e+00 0.0000000000e+00 2.4000000000e+01
4.5000000000e+01 -9.4999999999e-01 -4.7500000000e-01 -4.7500000000e-01 1.2000000000e+01 8.0000000000e+00 0.0000000000e+00 2.4000000000e+01
4.6000000000e+01 -9.4999999999e-01 -4.7500000000e-01 -4.7500000000e-01 1.3000000000e+01 7.0000000000e+00 0.0000000000e+00 2.1000000000e+01
4.7000000000e+01 -9.4999999999e-01 -4.7500000000e-01 -4.7500000000e-01 1.3000000000e+01 7.0000000000e+00 0.0000000000e+00 2.1000000000e+01
4.8000000000e+01 -9.4999999999e-01 -4.7500000000e-01 -4.7500000000e-01 1.3000000000e+01 7.0000000000e+00 0.0000000000e+00 2.1000000000e+01
4.9000000000e+01 -9.4999999999e-01 -4.7500000000e-01 -4.7500000000e-01 1.4000000000e+01 6.0000000000e+00 0.0000000000e+00 1.8000000000e+01
5.0000000000e+01 -9.4999999999e-01 -4.7500000000e-01 -4.7500000000e-01 1.4000000000e+01 6.0000000000e+00 0.0000000000e+00 1.8000000000e+01
5.1000000000e+01 -9.4999999999e-01 -4.7500000000e-01 -4.7500000000e-01 1.5000000000e+01 5.0000000000e+00 0.0000000000e+00 1.5000000000e+01
5.2000000000e+01 -9.4999999999e-01 -4.7499999999e-01 -4.7499999999e-01 1.6000000000e+01 4.0000000000e+00 0.0000000000e+00 1.2000000000e+01
5.3000000000e+01 -9.4999999999e-01 -4.7499999999e-01 -4.7499999999e-01 1.6000000000e+01 4.0000000000e+00 0.0000000000e+00 1.2000000000e+01
5.4000000000e+01 -9.4999999998e-01 -4.7499999999e-01 -4.7499999999e-01 1.7000000000e+01 3.0000000000e+00 0.0000000000e+00 9.0000000000e+00
5.5000000000e+01 -9.4999999997e-01 -4.7499999999e-01 -4.7499999999e-01 1.7000000000e+01 3.0000000000e+00 0.0000000000e+00 9.0000000000e+00
5.6000000000e+01 -9.4999999996e-01 -4.7499999998e-01 -4.7499999998e-01 1.8000000000e+01 2.0000000000e+00 0.0000000000e+00 6.0000000000e+00
5.7000000000e+01 -9.4999999990e-01 -4.7499999995e-01 -4.7499999995e-01 1.9000000000e+01 1.0000000000e+00 0.0000000000e+00 3.0000000000e+00
5.8000000000e+01 -9.4999999933e-01 -4.7499999966e-01 -4.7499999966e-01 1.9000000000e+01 1.0000000000e+00 0.0000000000e+00 3.0000000000e+00
5.9000000000e+01 -9.4004108865e-01 -4.7002054433e-01 -4.7002054433e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
6.0000000000e+01 -9.3318190545e-01 -4.6659095273e-01 -4.6659095272e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
6.1000000000e+01 -9.2695919037e-01 -4.6347959518e-01 -4.6347959518e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
6.2000000000e+01 -9.2034220964e-01 -4.6017110482e-01 -4.6017110482e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
6.3000000000e+01 -9.1335065563e-01 -4.5667532781e-01 -4.5667532781e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
6.4000000000e+01 -9.0600410430e-01 -4.5300205242e-01 -4.5300205188e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
6.5000000000e+01 -8.9832196950e-01 -4.4916098475e-01 -4.4916098475e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
6.6000000000e+01 -8.9032346014e-01 -4.4516173007e-01 -4.4516173007e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
6.7000000000e+01 -8.8202754107e-01 -4.4101377054e-01 -4.4101377054e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
6.8000000000e+01 -8.7345289721e-01 -4.3672644861e-01 -4.3672644861e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
6.9000000000e+01 -8.6461790096e-01 -4.3230894799e-01 -4.3230895297e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
7.0000000000e+01 -8.5554058284e-01 -4.2777029428e-01 -4.2777028856e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
7.1000000000e+01 -8.4623860513e-01 -4.2311930257e-01 -4.2311930257e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
7.2000000000e+01 -8.3672923849e-01 -4.1836461924e-01 -4.1836461924e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
7.3000000000e+01 -8.2702934132e-01 -4.1351467066e-01 -4.1351467066e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
7.4000000000e+01 -8.1715534195e-01 -4.0857767097e-01 -4.0857767097e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
7.5000000000e+01 -8.0712322319e-01 -4.0356161159e-01 -4.0356161159e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
7.6000000000e+01 -7.9694850949e-01 -3.9847425475e-01 -3.9847425475e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
7.7000000000e+01 -7.8664625630e-01 -3.9332312815e-01 -3.9332312815e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
7.8000000000e+01 -7.7623104155e-01 -3.8811552078e-01 -3.8811552078e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
7.9000000000e+01 -7.6571695925e-01 -3.8285847963e-01 -3.8285847963e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
8.0000000000e+01 -7.5511761493e-01 -3.7755880747e-01 -3.7755880747e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
8.1000000000e+01 -7.4444612284e-01 -3.7222306142e-01 -3.7222306142e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
8.2000000000e+01 -7.3371510480e-01 -3.6685755240e-01 -3.6685755240e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
8.3000000000e+01 -7.2293669063e-01 -3.6146834532e-01 -3.6146834532e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
8.4000000000e+01 -7.1212251985e-01 -3.5606125992e-01 -3.5606125992e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
8.5000000000e+01 -7.0128374478e-01 -3.5064187239e-01 -3.5064187239e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
8.6000000000e+01 -6.9043103478e-01 -3.4521551739e-01 -3.4521551739e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
8.7000000000e+01 -6.7957458155e-01 -3.3978729078e-01 -3.3978729078e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
8.8000000000e+01 -6.6872410538e-01 -3.3436205269e-01 -3.3436205269e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
8.9000000000e+01 -6.5788886233e-01 -3.2894443116e-01 -3.2894443116e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
9.0000000000e+01 -6.4707765209e-01 -3.2353882604e-01 -3.2353882604e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
9.1000000000e+01 -6.3629882667e-01 -3.1814941333e-01 -3.1814941333e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
9.2000000000e+01 -6.2556029954e-01 -3.1278014977e-01 -3.1278014977e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
9.3000000000e+01 -6.1486955544e-01 -3.0743477772e-01 -3.0743477772e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
9.4000000000e+01 -6.0423366052e-01 -3.0211683026e-01 -3.0211683026e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
9.5000000000e+01 -5.9365927298e-01 -2.9682963649e-01 -2.9682963649e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
9.6000000000e+01 -5.8315265394e-01 -2.9157632697e-01 -2.9157632697e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
9.7000000000e+01 -5.7271967863e-01 -2.8635983932e-01 -2.8635983932e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
9.8000000000e+01 -5.6236584779e-01 -2.8118292390e-01 -2.8118292390e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
9.9000000000e+01 -5.5209629914e-01 -2.7604814957e-01 -2.7604814957e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.0000000000e+02 -5.4191581907e-01 -2.7095790954e-01 -2.7095790954e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.0100000000e+02 -5.3182885431e-01 -2.6591442716e-01 -2.6591442716e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.0200000000e+02 -5.2183952366e-01 -2.6091976183e-01 -2.6091976183e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.0300000000e+02 -5.1195162968e-01 -2.5597581484e-01 -2.5597581484e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.0400000000e+02 -5.0216867034e-01 -2.5108433517e-01 -2.5108433517e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.0500000000e+02 -4.9249385060e-01 -2.4624692530e-01 -2.4624692530e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.0600000000e+02 -4.8293009387e-01 -2.4146504694e-01 -2.4146504694e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.0700000000e+02 -4.7348005332e-01 -2.3674002666e-01 -2.3674002666e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.0800000000e+02 -4.6414612305e-01 -2.3207306152e-01 -2.3207306152e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.0900000000e+02 -4.5493044909e-01 -2.2746522455e-01 -2.2746522455e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.1000000000e+02 -4.4583494022e-01 -2.2291747011e-01 -2.2291747011e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.1100000000e+02 -4.3686127852e-01 -2.1843063926e-01 -2.1843063926e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.1200000000e+02 -4.2801092973e-01 -2.1400546487e-01 -2.1400546487e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.1300000000e+02 -4.1928515344e-01 -2.0964257672e-01 -2.0964257672e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.1400000000e+02 -4.1068501292e-01 -2.0534250646e-01 -2.0534250646e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.1500000000e+02 -4.0221138478e-01 -2.0110569239e-01 -2.0110569239e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.1600000000e+02 -3.9386496835e-01 -1.9693248417e-01 -1.9693248417e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.1700000000e+02 -3.8564629478e-01 -1.9282314739e-01 -1.9282314739e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.1800000000e+02 -3.7755573590e-01 -1.8877786795e-01 -1.8877786795e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.1900000000e+02 -3.6959351281e-01 -1.8479675641e-01 -1.8479675641e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.2000000000e+02 -3.6175970414e-01 -1.8087985207e-01 -1.8087985207e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.2100000000e+02 -3.5405425414e-01 -1.7702712707e-01 -1.7702712707e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.2200000000e+02 -3.4647698041e-01 -1.7323849020e-01 -1.7323849020e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.2300000000e+02 -3.3902758139e-01 -1.6951379070e-01 -1.6951379070e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.2400000000e+02 -3.3170564361e-01 -1.6585282181e-01 -1.6585282181e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.2500000000e+02 -3.2451064863e-01 -1.6225532431e-01 -1.6225532431e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.2600000000e+02 -3.1744197972e-01 -1.5872098986e-01 -1.5872098986e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.2700000000e+02 -3.1049892836e-01 -1.5524946418e-01 -1.5524946418e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.2800000000e+02 -3.0368070032e-01 -1.5184035016e-01 -1.5184035016e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.2900000000e+02 -2.9698642171e-01 -1.4849321086e-01 -1.4849321086e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.3000000000e+02 -2.9041514457e-01 -1.4520757228e-01 -1.4520757228e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.3100000000e+02 -2.8396585235e-01 -1.4198292617e-01 -1.4198292617e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.3200000000e+02 -2.7763746515e-01 -1.3881873257e-01 -1.3881873257e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.3300000000e+02 -2.7142884465e-01 -1.3571442233e-01 -1.3571442233e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.3400000000e+02 -2.6533879892e-01 -1.3266939946e-01 -1.3266939946e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.3500000000e+02 -2.5936608692e-01 -1.2968304346e-01 -1.2968304346e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.3600000000e+02 -2.5350942286e-01 -1.2675471143e-01 -1.2675471143e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.3700000000e+02 -2.4776748029e-01 -1.2388374014e-01 -1.2388374014e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.3800000000e+02 -2.4213889606e-01 -1.2106944803e-01 -1.2106944803e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.3900000000e+02 -2.3662227406e-01 -1.1831113703e-01 -1.1831113703e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.4000000000e+02 -2.3121618871e-01 -1.1560809435e-01 -1.1560809435e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.4100000000e+02 -2.2591918838e-01 -1.1295959419e-01 -1.1295959419e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.4200000000e+02 -2.2072979858e-01 -1.1036489929e-01 -1.1036489929e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.4300000000e+02 -2.1564652495e-01 -1.0782326247e-01 -1.0782326247e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.4400000000e+02 -2.1066785613e-01 -1.0533392806e-01 -1.0533392806e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.4500000000e+02 -2.0579226649e-01 -1.0289613325e-01 -1.0289613325e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.4600000000e+02 -2.0101821868e-01 -1.0050910934e-01 -1.0050910934e-01 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.4700000000e+02 -1.9634416601e-01 -9.8172083003e-02 -9.8172083003e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.4800000000e+02 -1.9176855474e-01 -9.5884277368e-02 -9.5884277368e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.4900000000e+02 -1.8728982623e-01 -9.3644913114e-02 -9.3644913114e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.5000000000e+02 -1.8290641894e-01 -9.1453209469e-02 -9.1453209469e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.5100000000e+02 -1.7861677031e-01 -8.9308385155e-02 -8.9308385155e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.5200000000e+02 -1.7441931855e-01 -8.7209659273e-02 -8.7209659273e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.5300000000e+02 -1.7031250426e-01 -8.5156252132e-02 -8.5156252132e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.5400000000e+02 -1.6629477205e-01 -8.3147386023e-02 -8.3147386023e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.5500000000e+02 -1.6236457189e-01 -8.1182285944e-02 -8.1182285944e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.5600000000e+02 -1.5852036055e-01 -7.9260180274e-02 -7.9260180274e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.5700000000e+02 -1.5476060280e-01 -7.7380301401e-02 -7.7380301401e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.5800000000e+02 -1.5108377261e-01 -7.5541886305e-02 -7.5541886305e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.5900000000e+02 -1.4748835420e-01 -7.3744177101e-02 -7.3744177101e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.6000000000e+02 -1.4397284307e-01 -7.1986421533e-02 -7.1986421533e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.6100000000e+02 -1.4053574689e-01 -7.0267873443e-02 -7.0267873443e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.6200000000e+02 -1.3717558638e-01 -6.8587793189e-02 -6.8587793189e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.6300000000e+02 -1.3389089608e-01 -6.6945448040e-02 -6.6945448040e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.6400000000e+02 -1.3068022506e-01 -6.5340112529e-02 -6.5340112529e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.6500000000e+02 -1.2754213756e-01 -6.3771068781e-02 -6.3771068781e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.6600000000e+02 -1.2447521362e-01 -6.2237606808e-02 -6.2237606808e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.6700000000e+02 -1.2147804955e-01 -6.0739024773e-02 -6.0739024773e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.6800000000e+02 -1.1854925847e-01 -5.9274629235e-02 -5.9274629235e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.6900000000e+02 -1.1568747073e-01 -5.7843735363e-02 -5.7843735363e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.7000000000e+02 -1.1289133425e-01 -5.6445667124e-02 -5.6445667124e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.7100000000e+02 -1.1015951491e-01 -5.5079757456e-02 -5.5079757456e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.7200000000e+02 -1.0749069683e-01 -5.3745348414e-02 -5.3745348414e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.7300000000e+02 -1.0488358259e-01 -5.2441791294e-02 -5.2441791294e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.7400000000e+02 -1.0233689350e-01 -5.1168446748e-02 -5.1168446748e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.7500000000e+02 -9.9849369734e-02 -4.9924684867e-02 -4.9924684867e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.7600000000e+02 -9.7419770519e-02 -4.8709885260e-02 -4.8709885260e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.7700000000e+02 -9.5046874216e-02 -4.7523437108e-02 -4.7523437108e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.7800000000e+02 -9.2729478424e-02 -4.6364739212e-02 -4.6364739212e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.7900000000e+02 -9.0466400036e-02 -4.5233200018e-02 -4.5233200018e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.8000000000e+02 -8.8256475267e-02 -4.4128237634e-02 -4.4128237634e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.8100000000e+02 -8.6098559671e-02 -4.3049279835e-02 -4.3049279835e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.8200000000e+02 -8.3991528116e-02 -4.1995764058e-02 -4.1995764058e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.8300000000e+02 -8.1934274757e-02 -4.0967137379e-02 -4.0967137379e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.8400000000e+02 -7.9925712978e-02 -3.9962856489e-02 -3.9962856489e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.8500000000e+02 -7.7964775316e-02 -3.8982387658e-02 -3.8982387658e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.8600000000e+02 -7.6050413374e-02 -3.8025206687e-02 -3.8025206687e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.8700000000e+02 -7.4181597713e-02 -3.7090798857e-02 -3.7090798857e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.8800000000e+02 -7.2357317732e-02 -3.6178658866e-02 -3.6178658866e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.8900000000e+02 -7.0576581531e-02 -3.5288290765e-02 -3.5288290765e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.9000000000e+02 -6.8838415770e-02 -3.4419207885e-02 -3.4419207885e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.9100000000e+02 -6.7141865504e-02 -3.3570932752e-02 -3.3570932752e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.9200000000e+02 -6.5485994020e-02 -3.2742997010e-02 -3.2742997010e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.9300000000e+02 -6.3869882657e-02 -3.1934941328e-02 -3.1934941328e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.9400000000e+02 -6.2292630616e-02 -3.1146315308e-02 -3.1146315308e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.9500000000e+02 -6.0753354773e-02 -3.0376677387e-02 -3.0376677387e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.9600000000e+02 -5.9251189470e-02 -2.9625594735e-02 -2.9625594735e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.9700000000e+02 -5.7785286310e-02 -2.8892643155e-02 -2.8892643155e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.9800000000e+02 -5.6354813944e-02 -2.8177406972e-02 -2.8177406972e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00
1.9900000000e+02 -5.4958957850e-02 -2.7479478925e-02 -2.7479478925e-02 2.0000000000e+01 0.0000000000e+00 0.0000000000e+00 0.0000000000e+00

